Reductions of Binary Trees and Lattice Paths induced by the Register Function

The register function (or Horton-Strahler number) of a binary tree is a well-known combinatorial parameter. We study a reduction procedure for binary trees which offers a new interpretation for the register function as the maximal number of reductions that can be applied to a given tree. In particular, the precise asymptotic behavior of the number of certain substructures ("branches") that occur when reducing a tree repeatedly is determined. In the same manner we introduce a reduction for simple two-dimensional lattice paths from which a complexity measure similar to the register function can be derived. We analyze this quantity, as well as the (cumulative) size of an (iteratively) reduced lattice path asymptotically.

==> theorem2_fluc.dat <==
x                       empirical               fourier
2.00000000000000	-0.0915693887250061	-0.0483033918875515
2.04373142062517	-0.0774329462602151	-0.0411562079866772
2.08496250072116	-0.0621661028696698	-0.0316115260747223
2.12396375672179	-0.0467082965841161	-0.0206632320870846
2.16096404744368	-0.0317823264994655	-0.00915039464573455
2.19615871138938	-0.0179195768620650	0.00225258404013278
2.22971580931865	-0.00548891111654009	0.0130281780933325
2.26178097802851	0.00527502443475423	0.0227992393787115
2.29248125036058	0.0142459873186889	0.0313091450162089
2.32192809488736	0.0213834845775128	0.0384016143308368
2.35021985907055	0.0267133441298753	0.0440017738097279
2.37744375108173	0.0303113098911537	0.0480991926533538
2.40367746102880	0.0322893576600150	0.0507331270648122
2.42899049756379	0.0327844067957745	0.0519799518479963
2.45344529780426	0.0319491150340136	0.0519426294115782
2.47709815519344	0.0299444689910283	0.0507420114559604
2.50000000000000	0.0269339114513338	0.0485097535206305
2.52219705967923	0.0230787745798729	0.0453826278003475
2.54373142062517	0.0185348144557532	0.0414980344755784
2.56464150847248	0.0134496665077326	0.0369905305109854
2.58496250072116	0.00796106360031745	0.0319892145039058
2.60472668281447	0.00219567879740529	0.0266158252644203
2.62396375672179	-0.00373152667543863	0.0209834297174894
2.64270110943112	-0.00971755296048482	0.0151955921708467
2.66096404744368	-0.0156712961348569	0.00934593191900411
2.67877600230904	-0.0215132418003371	0.00351798957485166
2.69615871138938	-0.0271749796378800	-0.00221466550060756
2.71313237735105	-0.0325985902635876	-0.00778814367995106
2.72971580931865	-0.0377359464648775	-0.0131478071191910
2.74592654816484	-0.0425479628837928	-0.0182477448505742
2.76178097802851	-0.0470038213414743	-0.0230501832842384
2.77729442583882	-0.0510801931535820	-0.0275248583513408
2.79248125036058	-0.0547604748612402	-0.0316483702678254
2.80735492205760	-0.0580340496895960	-0.0354035374317700
2.82192809488736	-0.0608955836454178	-0.0387787621998676
2.83621267098575	-0.0633443623823095	-0.0417674181368087
2.85021985907055	-0.0653836727108583	-0.0443672657177600
2.86396022728160	-0.0670202308333357	-0.0465799013175835
2.87744375108173	-0.0682636579686640	-0.0484102425762243
2.89067985676233	-0.0691260029415015	-0.0498660518295001
2.90367746102880	-0.0696213104853844	-0.0509574981863641
2.91644500708237	-0.0697652334068932	-0.0516967579715811
2.92899049756379	-0.0695746863352723	-0.0520976525962615
2.94132152468092	-0.0690675385052104	-0.0521753224327042
2.95344529780426	-0.0682623428601832	-0.0519459349240806
2.96536866878144	-0.0671780986951590	-0.0514264249275590
2.97709815519344	-0.0658340450598374	-0.0506342651492655
2.98863996174996	-0.0642494821998402	-0.0495872644621512
3.00000000000000	-0.0624436184092298	-0.0483033918875516
3.01118390651423	-0.0604354397919421	-0.0468006240547451
3.02219705967923	-0.0582436005728620	-0.0450968140191912
3.03304459522889	-0.0558863317539575	-0.0432095794103445
3.04373142062517	-0.0533813660712423	-0.0411562079866771
3.05426222838908	-0.0507458773698557	-0.0389535787928689
3.06464150847248	-0.0479964326737508	-0.0366180972373473
3.07487355975234	-0.0451489553808164	-0.0341656425337644
3.08496250072116	-0.0422186981618805	-0.0316115260747222
3.09491227944001	-0.0392202242816907	-0.0289704594279349
3.10472668281448	-0.0361673961908538	-0.0262565307624432
3.11440934524794	-0.0330733703594157	-0.0234831886243542
3.12396375672179	-0.0299505974351416	-0.0206632320870846
3.13339327034745	-0.0268108269126777	-0.0178088063998329
3.14270110943112	-0.0236651155939154	-0.0149314033497023
3.15189037408855	-0.0205238392053670	-0.0120418656375955
3.16096404744368	-0.0173967066156481	-0.00915039464573466
3.16992500144231	-0.0142927761657781	-0.00626656104568265
3.17877600230904	-0.0112204736874048	-0.00339931776032830
3.18751971567346	-0.00818761183987444	-0.000557014851777969
3.19615871138938	-0.00520141044672703	0.00225258404013249
3.20469546806885	-0.00226851755632632	0.00502228403658157
3.21313237735105	0.000604969009641418	0.00774544042113677
3.22147174792436	0.00341347982161281	0.0104159393512210
3.22971580931865	0.00615195189305160	0.0130281780933324
3.23786671548320	0.00881580676173483	0.0155770449657265
3.24592654816484	0.0114009287230901	0.0180578991457239
3.25389732009935	0.0139036433169657	0.0204665504753881
3.26178097802851	0.0163206961515619	0.0227992393787115
3.26957940555402	0.0186492321329493	0.0250526169853420
3.27729442583882	0.0208867751553602	0.0272237255400495
3.28492780416547	0.0230312082960207	0.0293099791632929
3.29248125036058	0.0250807545484879	0.0313091450162087
3.29995642109356	0.0270339581200448	0.0332193249128881
3.30735492205760	0.0288896663115415	0.0350389374137585
3.31467831003980	0.0306470119919656	0.0367667004260783
3.32192809488736	0.0323053966748666	0.0384016143308370
3.32910574137590	0.0338644741994058	0.0399429456495968
3.33621267098575	0.0353241350151571	0.0413902112599039
3.34325026359161	0.0366844910667462	0.0427431631637106
3.35021985907055	0.0379458612719006	0.0440017738097279
3.35712275883306	0.0391087575844206	0.0451662219676462
3.36396022728160	0.0401738716319056	0.0462368791496743
3.37073349320057	0.0411420619167287	0.0472142965727855
3.37744375108173	0.0420143415676830	0.0480991926533538
3.38409216238846	0.0427918666289119	0.0488924410244766
3.39067985676233	0.0434759248721109	0.0495950590651677
3.39720793317505	0.0440679251175468	0.0502081969297141
3.40367746102880	0.0445693870491382	0.0507331270648122
3.41008948120759	0.0449819315086697	0.0511712342015769
3.41644500708237	0.0453072712541270	0.0515240058091521
3.42274502547219	0.0455472021671589	0.0517930229963990
3.42899049756379	0.0457035948947435	0.0519799518479963
3.43518235979170	0.0457783869102768	0.0520865351812263
3.44132152468092	0.0457735749794874	0.0521145847097408
3.44740888165397	0.0456912080167945	0.0520659736006709
3.45344529780426	0.0455333803179895	0.0519426294115782
3.45943161863730	0.0453022251553874	0.0517465273939081
3.46536866878144	0.0449999087218961	0.0514796841498106
3.47125725266962	0.0446286244107559	0.0511441516294232
3.47709815519344	0.0441905874180212	0.0507420114559604
3.48289214233104	0.0436880296551841	0.0502753695662252
3.48863996174996	0.0431231949596679	0.0497463511544368
3.49434234338608	0.0424983345912525	0.0491570959075612
3.50000000000000	0.0418157030028236	0.0485097535206306
3.50561362771163	0.0410775538741764	0.0478064794808361
3.51118390651423	0.0402861363979294	0.0470494311094909
3.51671150076872	0.0394436918069281	0.0462407638512577
3.52219705967923	0.0385524501328543	0.0453826278003475
3.52764121775059	0.0376146271860561	0.0444771644536983
3.53304459522889	0.0366324217469489	0.0435265036814416
3.53840779852542	0.0356080129596259	0.0425327609052658
3.54373142062517	0.0345435579186325	0.0414980344755783
3.54901604148026	0.0334411894401549	0.0404244032386588
3.55426222838908	0.0323030140091518	0.0393139242852779
3.55947053636175	0.0311311098942624	0.0381686308725412
3.56464150847248	0.0299275254225811	0.0369905305109854
3.56977567619940	0.0286942774066796	0.0357816032092298
3.57487355975234	0.0274333497165096	0.0345437998687426
3.57993566838919	0.0261466919890859	0.0332790408215422
3.58496250072116	0.0248362184691004	0.0319892145039057
3.58995454500747	0.0235038069738650	0.0306761762593993
3.59491227944001	0.0221512979762210	0.0293417472647862
3.59983617241818	0.0207804937992894	0.0279877135726034
3.60472668281447	0.0193931579171606	0.0266158252644203
3.60958426023108	0.0179910143558509	0.0252277957090210
3.61440934524794	0.0165757471890649	0.0238253009199638
3.61920236966254	0.0151490001235120	0.0224099790071808
3.62396375672179	0.0137123761687365	0.0209834297174892
3.62869392134633	0.0122674373866132	0.0195472140590810
3.63339327034745	0.0108157047158591	0.0181028540052508
3.63806220263712	0.00935865786709367	0.0166518322728147
3.64270110943112	0.00789773528416994	0.0151955921708468
3.64731037444581	0.00643433416766883	0.0137355375155442
3.65189037408855	0.00496981055662474	0.0122730326072018
3.65644147764218	0.00350547946471604	0.0108094022654412
3.66096404744368	0.00204261506731546	0.00934593191900412
3.66545843905731	0.000582450935949749	0.00788386774657258
3.66992500144231	-0.000873819683125108	0.00642441686523861
3.67436407711554	-0.00232504354939109	0.00496874756337952
3.67877600230904	-0.00377010707057642	0.00351798957485167
3.68316110712291	-0.00520793591008899	0.00207323439154113
3.68751971567346	-0.00663749456210607	0.000635535611451976
3.69185214623703	-0.00805778589693445	-0.000794090680364270
3.69615871138938	-0.00946785067913087	-0.00221466550060755
3.70043971814109	-0.0108667670607491	-0.00362524652870850
3.70469546806885	-0.0122536500519659	-0.00502492764231719
3.70892625744295	-0.0136276509712338	-0.00641283842952737
3.71313237735105	-0.0149879568769885	-0.00778814367995086
3.71731411381836	-0.0163337899828481	-0.00915004285664926
3.72147174792436	-0.0176644070581356	-0.0104977695508302
3.72560555591616	-0.0189790988154603	-0.0118305909211299
3.72971580931865	-0.0202771892870042	-0.0131478071191910
3.73380277504150	-0.0215580351910704	-0.0144487507031737
3.73786671548320	-0.0228210252903630	-0.0157327860407376
3.74190788863213	-0.0240655797433898	-0.0169993087029606
3.74592654816484	-0.0252911494502964	-0.0182477448505742
3.74992294354160	-0.0264972153943718	-0.0194775506138144
3.75389732009935	-0.0276832879803834	-0.0206882114671295
3.75784991914202	-0.0288489063708391	-0.0218792415998958
3.76178097802851	-0.0299936378212023	-0.0230501832842384
3.76569073025816	-0.0311170770150261	-0.0242006062409838
3.76957940555402	-0.0322188453999062	-0.0253301070047102
3.77344722994382	-0.0332985905250987	-0.0264383082887989
3.77729442583882	-0.0343559853815945	-0.0275248583513408
3.78112121211054	-0.0353907277453809	-0.0285894303626857
3.78492780416547	-0.0364025395245784	-0.0296317217753804
3.78871441401787	-0.0373911661110886	-0.0306514536971871
3.79248125036058	-0.0383563757373419	-0.0316483702678253
3.79622851863404	-0.0392979588386913	-0.0326222380400342
3.79995642109356	-0.0402157274219540	-0.0335728453655151
3.80366515687481	-0.0411095144405679	-0.0345000017862645
3.80735492205760	-0.0419791731767820	-0.0354035374317700
3.81102590972819	-0.0428245766312761	-0.0362833024225118
3.81467831003980	-0.0436456169205571	-0.0371391662801624
3.81831231027182	-0.0444422046824585	-0.0379710173448570
3.82192809488736	-0.0452142684900303	-0.0387787621998675
3.82552584558946	-0.0459617542740808	-0.0395623251039794
3.82910574137590	-0.0466846247546016	-0.0403216474318501
3.83266795859259	-0.0473828588812825	-0.0410566871225934
3.83621267098575	-0.0480564512832990	-0.0417674181368087
3.83974004975272	-0.0487054117285252	-0.0424538299222504
3.84325026359161	-0.0493297645923088	-0.0431159268883090
3.84674347874966	-0.0499295483359241	-0.0437537278894533
3.85021985907055	-0.0505048149947923	-0.0443672657177600
3.85367956604044	-0.0510556296765444	-0.0449565866046388
3.85712275883306	-0.0515820700689877	-0.0455217497318442
3.86054959435359	-0.0520842259580102	-0.0460628267518414
3.86396022728160	-0.0525621987554507	-0.0465799013175835
3.86735481011292	-0.0530161010369464	-0.0470730686217400
3.87073349320057	-0.0534460560897481	-0.0475424349453962
3.87409642479473	-0.0538521974704949	-0.0479881172162395
3.87744375108173	-0.0542346685729094	-0.0484102425762243
3.88077561622224	-0.0545936222053845	-0.0488089479587055
3.88409216238846	-0.0549292201784033	-0.0491843796750118
3.88739352980059	-0.0552416329017354	-0.0495366930104221
3.89067985676233	-0.0555310389913417	-0.0498660518295001
3.89395127969572	-0.0557976248859073	-0.0501726281907294
3.89720793317505	-0.0560415844729227	-0.0504566019703864
3.90044994996015	-0.0562631187242142	-0.0507181604955778
3.90367746102880	-0.0564624353408328	-0.0509574981863641
3.90689059560852	-0.0566397484071924	-0.0511748162068834
3.91008948120759	-0.0567952780543483	-0.0513703221253810
3.91327424364546	-0.0569292501323024	-0.0515442295830508
3.91644500708237	-0.0570418958912167	-0.0516967579715811
3.91960189404847	-0.0571334516714081	-0.0518281321193011
3.92274502547219	-0.0572041586020036	-0.0519385819858130
3.92587452070803	-0.0572542623081208	-0.0520283423649959
3.92899049756379	-0.0572840126264442	-0.0520976525962615
3.93209307232714	-0.0572936633290603	-0.0521467562839391
3.93518235979170	-0.0572834718554166	-0.0521759010246659
3.93825847328250	-0.0572536990522622	-0.0521853381426536
3.94132152468092	-0.0572046089214320	-0.0521753224327042
3.94437162444913	-0.0571364683753324	-0.0521461119108409
3.94740888165397	-0.0570495469999840	-0.0520979675724250
3.95043340399037	-0.0569441168254805	-0.0520311531576213
3.95344529780426	-0.0568204521037170	-0.0519459349240805
3.95644466811498	-0.0566788290932465	-0.0518425814267006
3.95943161863730	-0.0565195258511184	-0.0517213633043328
3.96240625180289	-0.0563428220315542	-0.0515825530732956
3.96536866878144	-0.0561489986913198	-0.0514264249275590
3.96831896950129	-0.0559383381016482	-0.0512532545454655
3.97125725266962	-0.0557111235665709	-0.0510633189028491
3.97418361579234	-0.0554676392475163	-0.0508568960924178
3.97709815519344	-0.0552081699940338	-0.0506342651492655
3.98000096603404	-0.0549330011805048	-0.0503957058823768
3.98289214233104	-0.0546424185486996	-0.0501414987119930
3.98577177697539	-0.0543367080560456	-0.0498719245127066
3.98863996174996	-0.0540161557294687	-0.0495872644621512
3.99149678734716	-0.0536810475246729	-0.0492877998951586
3.99434234338608	-0.0533316691907268	-0.0489738121632522
3.99717671842943	-0.0529683061398249	-0.0486455824993502
4.00000000000000	-0.0525912433220920	-0.0483033918875515
4.00281227459694	-0.0522007651053046	-0.0479475209378794
4.00561362771163	-0.0517971551594027	-0.0475782497658603
4.00840414384328	-0.0513806963456667	-0.0471958578768155
4.01118390651423	-0.0509516706104363	-0.0468006240547451
4.01395299828494	-0.0505103588832533	-0.0463928262556878
4.01671150076873	-0.0500570409793054	-0.0459727415054369
4.01945949464615	-0.0495919955060580	-0.0455406458015002
4.02219705967923	-0.0491154997739572	-0.0450968140191912
4.02492427472528	-0.0486278297110897	-0.0446415198217357
4.02764121775059	-0.0481292597816939	-0.0441750355742918
4.03034796584378	-0.0476200629084065	-0.0436976322617686
4.03304459522889	-0.0471005103981439	-0.0432095794103444
4.03573118127831	-0.0465708718715099	-0.0427111450125751
4.03840779852542	-0.0460314151956286	-0.0422025954559949
4.04107452067694	-0.0454824064203024	-0.0416841954551087
4.04373142062517	-0.0449241097173947	-0.0411562079866771
4.04637857045993	-0.0443567873233422	-0.0406188942281997
4.04901604148026	-0.0437806994847033	-0.0400725134995008
4.05164390420601	-0.0431961044066473	-0.0395173232073276
4.05426222838908	-0.0426032582042955	-0.0389535787928691
4.05687108302459	-0.0420024148568281	-0.0383815336821073
4.05947053636175	-0.0413938261642647	-0.0378014392389169
4.06206065591459	-0.0407777417068407	-0.0372135447208242
4.06464150847248	-0.0401544088068913	-0.0366180972373474
4.06721316011046	-0.0395240724931661	-0.0360153417108352
4.06977567619940	-0.0388869754674935	-0.0354055208397243
4.07232912141594	-0.0382433580737196	-0.0347888750641400
4.07487355975234	-0.0375934582688461	-0.0341656425337642
4.07740905452605	-0.0369375115962920	-0.0335360590778960
4.07993566838919	-0.0362757511612115	-0.0329003581776345
4.08245346333784	-0.0356084076077963	-0.0322587709401138
4.08496250072116	-0.0349357090984929	-0.0316115260747223
4.08746284125034	-0.0342578812950732	-0.0309588498712346
4.08995454500747	-0.0335751473414893	-0.0303009661798004
4.09243767145414	-0.0328877278484538	-0.0296380963927178
4.09491227944001	-0.0321958408796799	-0.0289704594279347
4.09737842721112	-0.0314997019397283	-0.0282982717142169
4.09983617241818	-0.0307995239633952	-0.0276217471779217
4.10228557212460	-0.0300955173065931	-0.0269410972313255
4.10472668281447	-0.0293878897386616	-0.0262565307624434
4.10715956040038	-0.0286768464360634	-0.0255682541262913
4.10958426023108	-0.0279625899774047	-0.0248764711375369
4.11200083709905	-0.0272453203397388	-0.0241813830644851
4.11440934524794	-0.0265252348960946	-0.0234831886243540
4.11680983837985	-0.0258025284141911	-0.0227820839797874
4.11920236966254	-0.0250773930562864	-0.0220782627365601
4.12158699173647	-0.0243500183801159	-0.0213719159424287
4.12396375672179	-0.0236205913408810	-0.0206632320870846
4.12633271622512	-0.0228892962942402	-0.0199523971031638
4.12869392134633	-0.0221563150002651	-0.0192395943682746
4.13104742268509	-0.0214218266283219	-0.0185250047079993
4.13339327034745	-0.0206860077628357	-0.0178088063998329
4.13573151395219	-0.0199490324099044	-0.0170911751780192
4.13806220263712	-0.0192110720047234	-0.0163722842392460
4.14038538506530	-0.0184722954197872	-0.0156523042491654
4.14270110943112	-0.0177328689738338	-0.0149314033497023
4.14500942346631	-0.0169929564414945	-0.0142097471671183
4.14731037444581	-0.0162527190636252	-0.0134874988207972
4.14960400919364	-0.0155123155582797	-0.0127648189327188
4.15189037408855	-0.0147719021323012	-0.0120418656375955
4.15416951506970	-0.0140316324934981	-0.0113187945936320
4.15644147764218	-0.0132916578633787	-0.0105957589938893
4.15870630688243	-0.0125521269904179	-0.00987290957821755
4.16096404744368	-0.0118131861638262	-0.00915039464573466
4.16321474356115	-0.0110749792277990	-0.00842836006781954
4.16545843905731	-0.0103376475962190	-0.00770694930160060
4.16769517734696	-0.00960133026778911	-0.00698630340391093
4.16992500144231	-0.00886616384157236	-0.00626656104568303
4.17214795395791	-0.00813228253291573	-0.00554785852676848
4.17436407711554	-0.00739981818973778	-0.00483032979115290
4.17657341274904	-0.00666890030915726	-0.00411410644254624
4.17877600230904	-0.00593965605444452	-0.00339931776032832
4.18097188686762	-0.00521221027227402	-0.00268609071583009
4.18316110712291	-0.00448668551026218	-0.00197454998892800
4.18534370340361	-0.00376320203476890	-0.00126481798493686
4.18751971567346	-0.00304187784894753	-0.000557014851778168
4.18968918353563	-0.00232282871102565	0.000148741502590528
4.19185214623703	-0.00160616815280091	0.000852335392502171
4.19400864267257	-0.000892007498335221	0.00155365333668047
4.19615871138938	-0.000180455882831939	0.00225258404013267
4.19830239059093	0.000528379728316025	0.00294901837583978
4.20043971814109	0.00123439452032461	0.00364284936627325
4.20257073156817	0.00193748580967568	0.00433397216474093
4.20469546806885	0.00263755302464427	0.00502228403658155
4.20681396451209	0.00333449768571241	0.00570768434021894
4.20892625744295	0.00402822338587663	0.00639007450809107
4.21103238308641	0.00471863577086592	0.00706935802746277
4.21313237735105	0.00540564251927678	0.00774544042113676
4.21522627583277	0.00608915332264047	0.00841822922807174
4.21731411381836	0.00676907986542889	0.00908763398392212
4.21939592628913	0.00744533580501088	0.00975356620150765
4.22147174792436	0.00811783675156962	0.0104159393512211
4.22354161310483	0.00878650024798824	0.0110746688413882
4.22560555591616	0.00945124574971276	0.0117296719985858
4.22766361015228	0.0101119946046030	0.0123808680479284
4.22971580931865	0.0107686700327764	0.0130281780933322
4.23176218663559	0.0114211971064549	0.0136715250977633
4.23380277504150	0.0120695027298212	0.0143108338634799
4.23583760719602	0.0127135156188925	0.0149460310122746
4.23786671548320	0.0133531662814168	0.0155770449657265
4.23989013201455	0.0139883869968008	0.0162038059254655
4.24190788863213	0.0146191117960732	0.0168262458534607
4.24392001691153	0.0152452764418912	0.0174442984523367
4.24592654816484	0.0158668184085959	0.0180578991457238
4.24792751344359	0.0164836768623196	0.0186669850586481
4.24992294354160	0.0170957926411535	0.0192714949979693
4.25191286899788	0.0177031082353793	0.0198713694328673
4.25389732009935	0.0183055677677690	0.0204665504753883
4.25587632688369	0.0189031169739590	0.0210569818610482
4.25784991914202	0.0194957031828997	0.0216426089295080
4.25981812642161	0.0200832752973891	0.0222233786053131
4.26178097802851	0.0206657837746917	0.0227992393787115
4.26373850303020	0.0212431806072443	0.0233701412865510
4.26569073025816	0.0218154193034584	0.0239360358932571
4.26763768831040	0.0223824548686158	0.0244968762718985
4.26957940555402	0.0229442437858654	0.0250526169853418
4.27151591012762	0.0235007439973207	0.0256032140675012
4.27344722994382	0.0240519148852653	0.0261486250046813
4.27537339269162	0.0245977172534634	0.0266888087170234
4.27729442583882	0.0251381133085819	0.0272237255400495
4.27921035663433	0.0256730666417265	0.0277533372063155
4.28112121211054	0.0262025422100916	0.0282776068271675
4.28302701908555	0.0267265063187265	0.0287964988746115
4.28492780416547	0.0272449266024246	0.0293099791632931
4.28682359374666	0.0277577720077292	0.0298180148325905
4.28871441401787	0.0282650127750649	0.0303205743288261
4.29060029096248	0.0287666204209927	0.0308176273875946
4.29248125036058	0.0292625677205909	0.0313091450162087
4.29435731779113	0.0297528286899638	0.0317950994762711
4.29622851863404	0.0302373785688789	0.0322754642663633
4.29809487807221	0.0307161938035341	0.0327502141048637
4.29995642109356	0.0311892520294547	0.0332193249128881
4.30181317249310	0.0316565320545246	0.0336827737973579
4.30366515687481	0.0321180138421491	0.0341405390341964
4.30551239865368	0.0325736784945512	0.0345926000516531
4.30735492205760	0.0330235082362032	0.0350389374137585
4.30919275112930	0.0334674863973926	0.0354795328039097
4.31102590972819	0.0339055973979251	0.0359143690085869
4.31285442153223	0.0343378267309634	0.0363434299012015
4.31467831003981	0.0347641609470011	0.0367667004260784
4.31649759857148	0.0351845876379772	0.0371841665825701
4.31831231027182	0.0355990954215251	0.0375958154093056
4.32012246811117	0.0360076739253605	0.0380016349685732
4.32192809488736	0.0364103137718088	0.0384016143308369
4.32372921322746	0.0368070065624664	0.0387957435593892
4.32552584558946	0.0371977448630064	0.0391840136951374
4.32731801426398	0.0375825221881174	0.0395664167415267
4.32910574137590	0.0379613329865817	0.0399429456495968
4.33088904888599	0.0383341726264946	0.0403135943031755
4.33266795859259	0.0387010373806190	0.0406783575042070
4.33444249213312	0.0390619244118781	0.0410372309582153
4.33621267098575	0.0394168317589883	0.0413902112599039
4.33797851647087	0.0397657583222260	0.0417372958788901
4.33974004975272	0.0401087038493370	0.0420784831455739
4.34149729184084	0.0404456689215758	0.0424137722371426
4.34325026359161	0.0407766549398903	0.0427431631637106
4.34499898570972	0.0411016641112343	0.0430666567545909
4.34674347874966	0.0414206994350237	0.0433842546447042
4.34848376311714	0.0417337646897215	0.0436959592611195
4.35021985907055	0.0420408644195635	0.0440017738097279
4.35195178672233	0.0423420039214145	0.0443017022620512
4.35367956604044	0.0426371892317621	0.0445957493421814
4.35540321684968	0.0429264271138412	0.0448839205138529
4.35712275883306	0.0432097250448935	0.0451662219676462
4.35883821153320	0.0434870912035583	0.0454426606083229
4.36054959435359	0.0437585344573970	0.0457132440422917
4.36225692655997	0.0440240643505458	0.0459779805652027
4.36396022728160	0.0442836910915033	0.0462368791496743
4.36565951551253	0.0445374255410436	0.0464899494331453
4.36735481011292	0.0447852792002624	0.0467372017058583
4.36904612981025	0.0450272641987501	0.0469786468989696
4.37073349320057	0.0452633932828925	0.0472142965727855
4.37241691874977	0.0454936798043003	0.0474441629051265
4.37409642479473	0.0457181377083639	0.0476682586798158
4.37577202954455	0.0459367815229337	0.0478865972752930
4.37744375108173	0.0461496263471282	0.0480991926533538
4.37911160736336	0.0463566878402617	0.0483060593480103
4.38077561622224	0.0465579822109005	0.0485072124544777
4.38243579536805	0.0467535262060384	0.0487026676182792
4.38409216238846	0.0469433371003950	0.0488924410244766
4.38574473475030	0.0471274326858374	0.0490765493870179
4.38739352980059	0.0473058312609184	0.0492550099382068
4.38903856476768	0.0474785516205376	0.0494278404182909
4.39067985676233	0.0476456130457200	0.0495950590651676
4.39231742277876	0.0478070352935112	0.0497566846042089
4.39395127969572	0.0479628385869929	0.0499127362382009
4.39558144427751	0.0481130436054116	0.0500632336374023
4.39720793317505	0.0482576714744246	0.0502081969297141
4.39883076292688	0.0483967437564595	0.0503476466909675
4.40044994996015	0.0485302824411884	0.0504816039353228
4.40206551059166	0.0486583099361142	0.0506100901057817
4.40367746102880	0.0487808490572703	0.0507331270648122
4.40528581737057	0.0488979230200291	0.0508507370850836
4.40689059560852	0.0490095554300233	0.0509629428403119
4.40849181162769	0.0491157702741762	0.0510697673962152
4.41008948120759	0.0492165919118387	0.0511712342015769
4.41168362002312	0.0493120450660376	0.0512673670794176
4.41327424364546	0.0494021548148266	0.0513581902182726
4.41486136754303	0.0494869465827487	0.0514437281635762
4.41644500708237	0.0495664461323974	0.0515240058091521
4.41802517752904	0.0496406795560880	0.0515990483888061
4.41960189404847	0.0497096732676291	0.0516688814680241
4.42117517170690	0.0497734539941991	0.0517335309357724
4.42274502547219	0.0498320487683205	0.0517930229963990
4.42431147021467	0.0498854849199407	0.0518473841616375
4.42587452070803	0.0499337900686085	0.0518966412427094
4.42743419163012	0.0499769921157507	0.0519408213425275
4.42899049756379	0.0500151192370506	0.0519799518479963
4.43054345299770	0.0500481998749179	0.0520140604224111
4.43209307232714	0.0500762627310607	0.0520431749979538
4.43363936985483	0.0500993367591503	0.0520673237682840
4.43518235979170	0.0501174511575828	0.0520865351812264
4.43672205625769	0.0501306353623344	0.0521008379315516
4.43825847328250	0.0501389190399077	0.0521102609538512
4.43979162480639	0.0501423320803759	0.0521148334155051
4.44132152468092	0.0501409045905122	0.0521145847097408
4.44284818666970	0.0501346668870158	0.0521095444487840
4.44437162444913	0.0501236494898240	0.0520997424570996
4.44589185160916	0.0501078831155156	0.0520852087647212
4.44740888165397	0.0500873986708018	0.0520659736006709
4.44892272800276	0.0500622272461051	0.0520420673864653
4.45043340399037	0.0500324001092253	0.0520135207297096
4.45194092286809	0.0499979486990905	0.0519803644177779
4.45344529780426	0.0499589046195942	0.0519426294115782
4.45494654188502	0.0499152996335167	0.0519003468394027
4.45644466811498	0.0498671656565292	0.0518535479908625
4.45793968941789	0.0498145347512833	0.0518022643109037
4.45943161863730	0.0497574391215773	0.0517465273939081
4.46092046853725	0.0496959111066111	0.0516863689778731
4.46240625180289	0.0496299831753148	0.0516218209386747
4.46388898104117	0.0495596879207610	0.0515529152844083
4.46536866878144	0.0494850580546538	0.0514796841498106
4.46684532747612	0.0494061264018994	0.0514021597907589
4.46831896950128	0.0493229258952491	0.0513203745788482
4.46978960715735	0.0492354895700228	0.0512343609960462
4.47125725266962	0.0491438505589079	0.0511441516294232
4.47272191818896	0.0490480420868318	0.0510497791659587
4.47418361579234	0.0489480974659099	0.0509512763874219
4.47564235748349	0.0488440500904679	0.0508486761653268
4.47709815519344	0.0487359334321351	0.0507420114559604
4.47855102078114	0.0486237810350129	0.0506313152954834
4.48000096603404	0.0485076265109116	0.0505166207951030
4.48144800266863	0.0483875035346605	0.0503979611363163
4.48289214233104	0.0482634458394869	0.0502753695662252
4.48433339659760	0.0481354872124639	0.0501488793929198
4.48577177697539	0.0480036614900294	0.0500185239809317
4.48720729490276	0.0478680025535697	0.0498843367467553
4.48863996174996	0.0477285443250738	0.0497463511544368
4.49006978881958	0.0475853207628512	0.0496046007112300
4.49149678734716	0.0474383658573179	0.0494591189633189
4.49292096850167	0.0472877136268458	0.0493099394916052
4.49434234338608	0.0471333981136788	0.0491570959075613
4.49576092303785	0.0469754533799117	0.0490006218491471
4.49717671842943	0.0468139135035312	0.0488405509767909
4.49858974046881	0.0466488125745216	0.0486769169694328
4.50000000000000	0.0464801846910309	0.0485097535206306
4.50140750780353	0.0463080639555995	0.0483390943347271
4.50281227459694	0.0461324844714475	0.0481649731230789
4.50421431103529	0.0459534803388244	0.0479874236003452
4.50561362771163	0.0457710856514163	0.0478064794808361
4.50701023515747	0.0455853344928125	0.0476221744749202
4.50840414384328	0.0453962609330312	0.0474345422854910
4.50979536417894	0.0452038990251000	0.0472436166044906
4.51118390651423	0.0450082828016967	0.0470494311094910
4.51256978113925	0.0448094462718439	0.0468520194603314
4.51395299828494	0.0446074234176593	0.0466514152958129
4.51533356812347	0.0444022481911630	0.0464476522304464
4.51671150076873	0.0441939545111362	0.0462407638512577
4.51808680627674	0.0439825762600377	0.0460307837146447
4.51945949464615	0.0437681472809703	0.0458177453432899
4.52082957581861	0.0435507013747003	0.0456016822231249
4.52219705967923	0.0433302722967305	0.0453826278003475
4.52356195605701	0.0431068937544248	0.0451606154784912
4.52492427472528	0.0428805994041822	0.0449356786155451
4.52628402540208	0.0426514228486612	0.0447078505211259
4.52764121775059	0.0424193976340574	0.0444771644536983
4.52899586137959	0.0421845572474250	0.0442436536178468
4.53034796584378	0.0419469351140502	0.0440073511615947
4.53169754064425	0.0417065645948747	0.0437682901737743
4.53304459522889	0.0414634789839612	0.0435265036814417
4.53438913899271	0.0412177115060127	0.0432820246473416
4.53573118127831	0.0409692953139315	0.0430348859674185
4.53707073137625	0.0407182634864302	0.0427851204683730
4.53840779852542	0.0404646490256844	0.0425327609052658
4.53974239191341	0.0402084848550323	0.0422778399591655
4.54107452067694	0.0399498038167170	0.0420203902348415
4.54240419390218	0.0396886386696753	0.0417604442585032
4.54373142062517	0.0394250220873675	0.0414980344755784
4.54505620983214	0.0391589866556511	0.0412331932485409
4.54637857045993	0.0388905648706969	0.0409659528547753
4.54769851139628	0.0386197891369476	0.0406963454844883
4.54901604148026	0.0383466917651172	0.0404244032386588
4.55033116950260	0.0380713049702306	0.0401501581270319
4.55164390420601	0.0377936608697050	0.0398736420661509
4.55295425428558	0.0375137914814723	0.0395948868774319
4.55426222838908	0.0372317287221363	0.0393139242852781
4.55556783511735	0.0369475044051756	0.0390307859152309
4.55687108302459	0.0366611502391794	0.0387455032921640
4.55817198061873	0.0363726978261246	0.0384581078385124
4.55947053636175	0.0360821786596901	0.0381686308725412
4.56076675867002	0.0357896241236061	0.0378771036066516
4.56206065591459	0.0354950654900438	0.0375835571457242
4.56335223642160	0.0351985339180394	0.0372880224854976
4.56464150847248	0.0349000604519529	0.0369905305109854
4.56592848030440	0.0345996760199639	0.0366911119949270
4.56721316011046	0.0342974114326032	0.0363897975962750
4.56849555604011	0.0339932973813157	0.0360866178587164
4.56977567619940	0.0336873644370619	0.0357816032092298
4.57105352865128	0.0333796430489485	0.0354747839566745
4.57232912141594	0.0330701635428958	0.0351661902904151
4.57360246247111	0.0327589561203373	0.0348558522789784
4.57487355975234	0.0324460508569488	0.0345437998687426
4.57614242115329	0.0321314777014146	0.0342300628826613
4.57740905452605	0.0318152664742205	0.0339146710190154
4.57867346768142	0.0314974468664821	0.0335976538502002
4.57993566838919	0.0311780484388002	0.0332790408215423
4.58119566437845	0.0308571006201502	0.0329588612501461
4.58245346333784	0.0305346327067988	0.0326371443237736
4.58370907291587	0.0302106738612514	0.0323139190997507
4.58496250072116	0.0298852531112299	0.0319892145039058
4.58621375432274	0.0295583993486777	0.0316630593295363
4.58746284125034	0.0292301413287935	0.0313354822364045
4.58870976899462	0.0289005076690939	0.0310065117497613
4.58995454500747	0.0285695268485059	0.0306761762593993
4.59119717670226	0.0282372272064796	0.0303445040187315
4.59243767145414	0.0279036369421374	0.0300115231438995
4.59367603660025	0.0275687841134445	0.0296772616129084
4.59491227944001	0.0272326966364047	0.0293417472647863
4.59614640723538	0.0268954022842859	0.0290050077987727
4.59737842721112	0.0265569286868698	0.0286670707735319
4.59860834655503	0.0262173033297255	0.0283279636063904
4.59983617241818	0.0258765535535099	0.0279877135726036
4.60106191191523	0.0255347065532919	0.0276463478046418
4.60228557212460	0.0251917893779020	0.0273038932915065
4.60350716008877	0.0248478289293025	0.0269603768780663
4.60472668281447	0.0245028519619872	0.0266158252644203
4.60594414727300	0.0241568850823974	0.0262702650052821
4.60715956040038	0.0238099547483683	0.0259237225093891
4.60837292909765	0.0234620872685906	0.0255762240389347
4.60958426023108	0.0231133088021001	0.0252277957090210
4.61079356063240	0.0227636453577877	0.0248784634871371
4.61200083709905	0.0224131227939287	0.0245282531926563
4.61320609639439	0.0220617668177384	0.0241771904963569
4.61440934524794	0.0217096029849437	0.0238253009199639
4.61561059035559	0.0213566566993794	0.0234726098357117
4.61680983837985	0.0210029532126018	0.0231191424659277
4.61800709595004	0.0206485176235258	0.0227649238826356
4.61920236966254	0.0202933748780799	0.0224099790071809
4.62039566608098	0.0199375497688803	0.0220543326098733
4.62158699173647	0.0195810669349269	0.0216980093096527
4.62277635312784	0.0192239508613148	0.0213410335737696
4.62396375672179	0.0188662258789686	0.0209834297174892
4.62514920895317	0.0185079161643928	0.0206252219038122
4.62633271622512	0.0181490457394383	0.0202664341432129
4.62751428490937	0.0177896384710936	0.0199070902933978
4.62869392134633	0.0174297180712862	0.0195472140590810
4.62987163184539	0.0170693080967063	0.0191868289917774
4.63104742268509	0.0167084319486454	0.0188259584896136
4.63222130011330	0.0163471128728528	0.0184646257971548
4.63339327034745	0.0159853739594085	0.0181028540052510
4.63456333957471	0.0156232381426128	0.0177406660508972
4.63573151395219	0.0152607282008904	0.0173780847171122
4.63689779960713	0.0148978667567138	0.0170151326328306
4.63806220263712	0.0145346762765379	0.0166518322728149
4.63922472911024	0.0141711790707538	0.0162882059575796
4.64038538506530	0.0138073972936560	0.0159242758533323
4.64154417651200	0.0134433529434247	0.0155600639719292
4.64270110943112	0.0130790678621229	0.0151955921708468
4.64385618977472	0.0127145637357071	0.0148308821531673
4.64500942346631	0.0123498620940548	0.0144659554675776
4.64616081640102	0.0119849843110030	0.0141008335083849
4.64731037444581	0.0116199516044011	0.0137355375155443
4.64845810343965	0.0112547850361788	0.0133700885747001
4.64960400919364	0.0108895055124276	0.0130045076172430
4.65074809749127	0.0105241337834902	0.0126388154203770
4.65189037408855	0.0101586904440710	0.0122730326072018
4.65303084471417	0.00979319593335326	0.0119071796468093
4.65416951506970	0.00942767053512916	0.0115412768543884
4.65530639082976	0.00906213437794567	0.0111753443913464
4.65644147764218	0.00869660743525869	0.0108094022654414
4.65757478112815	0.00833110952560057	0.0104434703309253
4.65870630688243	0.00796566031275914	0.0100775682887005
4.65983606047350	0.00760027930596852	0.00971171568648763
4.66096404744368	0.00723498586011018	0.00934593191900413
4.66209027330937	0.00686979917592545	0.00898023622815502
4.66321474356115	0.00650473830023979	0.00861464770323333
4.66433746366397	0.00613982212619590	0.00824918528113348
4.66545843905731	0.00577506939349814	0.00788386774657260
4.66657767515531	0.00541049868866872	0.00751871373232540
4.66769517734696	0.00504612844530994	0.00715374171946572
4.66881095099625	0.00468197694438144	0.00678897003762175
4.66992500144231	0.00431806231448228	0.00642441686523881
4.67103733399957	0.00395440253214652	0.00606010022985182
4.67214795395791	0.00359101542214579	0.00569603800836962
4.67325686658282	0.00322791865780025	0.00533224792736577
4.67436407711554	0.00286512976130282	0.00496874756337972
4.67546959077321	0.00250266610404604	0.00460555434322801
4.67657341274904	0.00214054490696347	0.00424268554432274
4.67767554821241	0.00177878324087488	0.00388015829499892
4.67877600230904	0.00141739802684349	0.00351798957485187
4.67987478016116	0.00105640603653800	0.00315619621508063
4.68097188686762	0.000695823892605696	0.00279479489884131
4.68206732750403	0.000335668069050721	0.00243380216160805
4.68316110712291	-0.0000240451083775017	0.00207323439154132
4.68425323075385	-0.000383299461791720	0.00171310782986391
4.68534370340361	-0.000742078960762393	0.00135343857124558
4.68643253005629	-0.00110036772190991	0.000994242564193749
4.68751971567346	-0.00145815000848870	0.000635535611452175
4.68860526519428	-0.00181541022996334	0.000277333370406389
4.68968918353563	-0.00217213294157903	-0.0000803486465038404
4.69077147559229	-0.00252830284392447	-0.000437495071364790
4.69185214623703	-0.00288390478249057	-0.000794090680363884
4.69293120032073	-0.00323892374721912	-0.00115012039335621
4.69400864267257	-0.00359334487204910	-0.00150556927342595
4.69508447810009	-0.00394715343445429	-0.00186042252644240
4.69615871138938	-0.00430033485497627	-0.00221466550060735
4.69723134730516	-0.00465287469675091	-0.00256828368599958
4.69830239059093	-0.00500475866503036	-0.00292126271411051
4.69937184596910	-0.00535597260669773	-0.00327358835737763
4.70043971814109	-0.00570650250977811	-0.00362524652870848
4.70150601178750	-0.00605633450294407	-0.00397622328100264
4.70257073156817	-0.00640545485501498	-0.00432650480666606
4.70363388212237	-0.00675384997445205	-0.00467607743712258
4.70469546806885	-0.00710150640884843	-0.00502492764231681
4.70575549400604	-0.00744841084441583	-0.00537304203021674
4.70681396451209	-0.00779455010546348	-0.00572040734630704
4.70787088414504	-0.00813991115387547	-0.00606701047308129
4.70892625744295	-0.00848448108858257	-0.00641283842952717
4.70998008892394	-0.00882824714502972	-0.00675787837060901
4.71103238308641	-0.00917119669463895	-0.00710211758674442
4.71208314440905	-0.00951331724427007	-0.00744554350327806
4.71313237735105	-0.00985459643567510	-0.00778814367995103
4.71418008635215	-0.0101950220449499	-0.00812990581036485
4.71522627583276	-0.0105345819819829	-0.00847081772144363
4.71627095019413	-0.0108732642898987	-0.00881086737289260
4.71731411381836	-0.0112110571444992	-0.00915004285664906
4.71835577106861	-0.0115479488537017	-0.00948833239633625
4.71939592628913	-0.0118839278569713	-0.00982572434670736
4.72043458380544	-0.0122189827247537	-0.0101622071930908
4.72147174792436	-0.0125531021579018	-0.0104977695508300
4.72250742293421	-0.0128862749871020	-0.0108324001647202
4.72354161310483	-0.0132184901722945	-0.0111660879084430
4.72457432268772	-0.0135497368020937	-0.0114988217839978
4.72560555591616	-0.0138800040932037	-0.0118305909211295
4.72663531700531	-0.0142092813898336	-0.0121613845767548
4.72766361015228	-0.0145375581631072	-0.0124911921343843
4.72869043953627	-0.0148648240104731	-0.0128200031035436
4.72971580931865	-0.0151910686551110	-0.0131478071191910
4.73073972364308	-0.0155162819453364	-0.0134745939411329
4.73176218663559	-0.0158404538540007	-0.0138003534534367
4.73278320240470	-0.0161635744778951	-0.0141250756638433
4.73380277504150	-0.0164856340371454	-0.0144487507031735
4.73482090861976	-0.0168066228746098	-0.0147713688247374
4.73583760719602	-0.0171265314552722	-0.0150929204037372
4.73685287480971	-0.0174453503656373	-0.0154133959366719
4.73786671548320	-0.0177630703131184	-0.0157327860407374
4.73887913322194	-0.0180796821254284	-0.0160510814532264
4.73989013201455	-0.0183951767499690	-0.0163682730309267
4.74089971583288	-0.0187095452532138	-0.0166843517495166
4.74190788863213	-0.0190227788200973	-0.0169993087029608
4.74291465435095	-0.0193348687533956	-0.0173131351029030
4.74392001691153	-0.0196458064731115	-0.0176258222780587
4.74492398021965	-0.0199555835158538	-0.0179373616736058
4.74592654816484	-0.0202641915342198	-0.0182477448505742
4.74692772462041	-0.0205716222961735	-0.0185569634852344
4.74792751344359	-0.0208778676844242	-0.0188650093684851
4.74892591847556	-0.0211829196958051	-0.0191718744052404
4.74992294354160	-0.0214867704406493	-0.0194775506138141
4.75091859245115	-0.0217894121421668	-0.0197820301253063
4.75191286899788	-0.0220908371358186	-0.0200853051829857
4.75290577695980	-0.0223910378686937	-0.0203873681416743
4.75389732009935	-0.0226900068988825	-0.0206882114671294
4.75488750216347	-0.0229877368948501	-0.0209878277354261
4.75587632688369	-0.0232842206348106	-0.0212862096323391
4.75686379797622	-0.0235794510061013	-0.0215833499527234
4.75784991914202	-0.0238734210045539	-0.0218792415998956
4.75883469406691	-0.0241661237338671	-0.0221738775850137
4.75981812642161	-0.0244575524049816	-0.0224672510264584
4.76080021986186	-0.0247477003354508	-0.0227593551492119
4.76178097802851	-0.0250365609488122	-0.0230501832842384
4.76276040454753	-0.0253241277739616	-0.0233397288678632
4.76373850303020	-0.0256103944445248	-0.0236279854411540
4.76471527707308	-0.0258953546982312	-0.0239149466492980
4.76569073025816	-0.0261790023762837	-0.0242006062409838
4.76666486615292	-0.0264613314227350	-0.0244849580677803
4.76763768831040	-0.0267423358838588	-0.0247679960835167
4.76860920026930	-0.0270220099075239	-0.0250497143436629
4.76957940555402	-0.0273003477425671	-0.0253301070047100
4.77054830767476	-0.0275773437381697	-0.0256091683235508
4.77151591012762	-0.0278529923432294	-0.0258868926568610
4.77248221639462	-0.0281272881057376	-0.0261632744604816
4.77344722994382	-0.0284002256721545	-0.0264383082887989
4.77441095422938	-0.0286717997867854	-0.0267119887941291
4.77537339269162	-0.0289420052911573	-0.0269843107261005
4.77633454875714	-0.0292108371233972	-0.0272552689310363
4.77729442583882	-0.0294782903176105	-0.0275248583513408
4.77825302733596	-0.0297443600032594	-0.0277930740248818
4.77921035663433	-0.0300090414045437	-0.0280599110843785
4.78016641710622	-0.0302723298397811	-0.0283253647567866
4.78112121211054	-0.0305342207207890	-0.0285894303626855
4.78207474499287	-0.0307947095522672	-0.0288521033156673
4.78302701908555	-0.0310537919311812	-0.0291133791217246
4.78397803770773	-0.0313114635461466	-0.0293732533786407
4.78492780416547	-0.0315677201768159	-0.0296317217753803
4.78587632175177	-0.0318225576932638	-0.0298887800914815
4.78682359374666	-0.0320759720553747	-0.0301444241964481
4.78776962341727	-0.0323279593122335	-0.0303986500491438
4.78871441401787	-0.0325785156015140	-0.0306514536971871
4.78965796879001	-0.0328276371488706	-0.0309028312763469
4.79060029096248	-0.0330753202673305	-0.0311527790099402
4.79154138375147	-0.0333215613566888	-0.0314012932082298
4.79248125036058	-0.0335663569029022	-0.0316483702678252
4.79341989398091	-0.0338097034774859	-0.0318940066710821
4.79435731779113	-0.0340515977369114	-0.0321381989855047
4.79529352495752	-0.0342920364220061	-0.0323809438631507
4.79622851863404	-0.0345310163573529	-0.0326222380400340
4.79716230196242	-0.0347685344506936	-0.0328620783355325
4.79809487807221	-0.0350045876923315	-0.0331004616517946
4.79902625008080	-0.0352391731545363	-0.0333373849731490
4.79995642109356	-0.0354722879909516	-0.0335728453655151
4.80088539420385	-0.0357039294360026	-0.0338068399758146
4.80181317249310	-0.0359340948043051	-0.0340393660313855
4.80273975903083	-0.0361627814900785	-0.0342704208393965
4.80366515687481	-0.0363899869665572	-0.0345000017862643
4.80458936907099	-0.0366157087854052	-0.0347281063370714
4.80551239865368	-0.0368399445761348	-0.0349547320349861
4.80643424864552	-0.0370626920455210	-0.0351798765006836
4.80735492205760	-0.0372839489770248	-0.0354035374317699
4.80827442188949	-0.0375037132302118	-0.0356257126022055
4.80919275112930	-0.0377219827401770	-0.0358463998617330
4.81010991275374	-0.0379387555169705	-0.0360655971353044
4.81102590972819	-0.0381540296450213	-0.0362833024225117
4.81194074500673	-0.0383678032825709	-0.0364995137970185
4.81285442153223	-0.0385800746610991	-0.0367142294059936
4.81376694223640	-0.0387908420847594	-0.0369274474695460
4.81467831003981	-0.0390001039298121	-0.0371391662801622
4.81558852785199	-0.0392078586440607	-0.0373493842021458
4.81649759857148	-0.0394141047462901	-0.0375580996710579
4.81740552508586	-0.0396188408257072	-0.0377653111931596
4.81831231027182	-0.0398220655413819	-0.0379710173448570
4.81921795699524	-0.0400237776216927	-0.0381752167721481
4.82012246811117	-0.0402239758637704	-0.0383779081900707
4.82102584646399	-0.0404226591329486	-0.0385790903821532
4.82192809488736	-0.0406198263622122	-0.0387787621998674
4.82282921620436	-0.0408154765516501	-0.0389769225620823
4.82372921322746	-0.0410096087679087	-0.0391735704545202
4.82462808875866	-0.0412022221436484	-0.0393687049292166
4.82552584558946	-0.0413933158770035	-0.0395623251039793
4.82642248650099	-0.0415828892310394	-0.0397544301618510
4.82731801426398	-0.0417709415332168	-0.0399450193505748
4.82821243163889	-0.0419574721748576	-0.0401340919820598
4.82910574137590	-0.0421424806106089	-0.0403216474318498
4.82999794621499	-0.0423259663579136	-0.0405076851385952
4.83088904888599	-0.0425079289964815	-0.0406922046035243
4.83177905210864	-0.0426883681677607	-0.0408752053899193
4.83266795859259	-0.0428672835744155	-0.0410566871225932
4.83355577103751	-0.0430446749798010	-0.0412366494873690
4.83444249213312	-0.0432205422074461	-0.0414150922305606
4.83532812455922	-0.0433948851405324	-0.0415920151584575
4.83621267098575	-0.0435677037213799	-0.0417674181368087
4.83709613407284	-0.0437389979509326	-0.0419413010903125
4.83797851647087	-0.0439087678882483	-0.0421136640021050
4.83885982082050	-0.0440770136499875	-0.0422845069132538
4.83974004975272	-0.0442437354099082	-0.0424538299222502
4.84061920588890	-0.0444089333983599	-0.0426216331845086
4.84149729184084	-0.0445726079017814	-0.0427879169118630
4.84237431021081	-0.0447347592622015	-0.0429526813720696
4.84325026359161	-0.0448953878767397	-0.0431159268883089
4.84412515456659	-0.0450544941971113	-0.0432776538386923
4.84499898570972	-0.0452120787291339	-0.0434378626557690
4.84587175958564	-0.0453681420322368	-0.0435965538260367
4.84674347874966	-0.0455226847189706	-0.0437537278894533
4.84761414574788	-0.0456757074545229	-0.0439093854389517
4.84848376311714	-0.0458272109562322	-0.0440635271199566
4.84935233338517	-0.0459771959931072	-0.0442161536299037
4.85021985907055	-0.0461256633853462	-0.0443672657177599
4.85108634268277	-0.0462726140038614	-0.0445168641835490
4.85195178672233	-0.0464180487698014	-0.0446649498778754
4.85281619368071	-0.0465619686540811	-0.0448115237014537
4.85367956604044	-0.0467043746769111	-0.0449565866046388
4.85454190627517	-0.0468452679073273	-0.0451001395869582
4.85540321684968	-0.0469846494627277	-0.0452421836966474
4.85626350021991	-0.0471225205084090	-0.0453827200301875
4.85712275883306	-0.0472588822571036	-0.0455217497318442
4.85798099512757	-0.0473937359685236	-0.0456592739932104
4.85883821153320	-0.0475270829489021	-0.0457952940527497
4.85969441047104	-0.0476589245505407	-0.0459298111953440
4.86054959435359	-0.0477892621713581	-0.0460628267518413
4.86140376558477	-0.0479180972544396	-0.0461943420986074
4.86225692655997	-0.0480454312875899	-0.0463243586570794
4.86310907966610	-0.0481712658028918	-0.0464528778933217
4.86396022728160	-0.0482956023762590	-0.0465799013175834
4.86481037177652	-0.0484184426270000	-0.0467054304838594
4.86565951551253	-0.0485397882173793	-0.0468294669894529
4.86650766084298	-0.0486596408521818	-0.0469520124745406
4.86735481011292	-0.0487780022782803	-0.0470730686217398
4.86820096565915	-0.0488948742842051	-0.0471926371556785
4.86904612981025	-0.0490102586997164	-0.0473107198425672
4.86989030488663	-0.0491241573953765	-0.0474273184897728
4.87073349320057	-0.0492365722821283	-0.0475424349453962
4.87157569705625	-0.0493475053108740	-0.0476560710978505
4.87241691874977	-0.0494569584720541	-0.0477682288754426
4.87325716056923	-0.0495649337952347	-0.0478789102459564
4.87409642479473	-0.0496714333486895	-0.0479881172162395
4.87493471369842	-0.0497764592389909	-0.0480958518317903
4.87577202954455	-0.0498800136105984	-0.0482021161763496
4.87660837458948	-0.0499820986454534	-0.0483069123714926
4.87744375108173	-0.0500827165625729	-0.0484102425762242
4.87827816126204	-0.0501818696176481	-0.0485121089865771
4.87911160736336	-0.0502795601026430	-0.0486125138352106
4.87994409161092	-0.0503757903453970	-0.0487114593910128
4.88077561622224	-0.0504705627092316	-0.0488089479587055
4.88160618340720	-0.0505638795925527	-0.0489049818784501
4.88243579536805	-0.0506557434284647	-0.0489995635254570
4.88326445429943	-0.0507461566843771	-0.0490926953095963
4.88409216238846	-0.0508351218616223	-0.0491843796750117
4.88491892181472	-0.0509226414950696	-0.0492746190997361
4.88574473475030	-0.0510087181527430	-0.0493634160953094
4.88656960335985	-0.0510933544354434	-0.0494507732063989
4.88739352980059	-0.0511765529763710	-0.0495366930104221
4.88821651622237	-0.0512583164407486	-0.0496211781171710
4.88903856476768	-0.0513386475254529	-0.0497042311684397
4.88985967757170	-0.0514175489586398	-0.0497858548376533
4.89067985676233	-0.0514950234993805	-0.0498660518295000
4.89149910446021	-0.0515710739372922	-0.0499448248795642
4.89231742277876	-0.0516457030921772	-0.0500221767539632
4.89313481382423	-0.0517189138136604	-0.0500981102489849
4.89395127969572	-0.0517907089808316	-0.0501726281907294
4.89476682248518	-0.0518610915018857	-0.0502457334347503
4.89558144427751	-0.0519300643137733	-0.0503174288657011
4.89639514715053	-0.0519976303818428	-0.0503877173969812
4.89720793317505	-0.0520637926994955	-0.0504566019703864
4.89801980441488	-0.0521285542878337	-0.0505240855557596
4.89883076292688	-0.0521919181953173	-0.0505901711506454
4.89964081076096	-0.0522538874974214	-0.0506548617799457
4.90044994996015	-0.0523144652962916	-0.0507181604955777
4.90125818256061	-0.0523736547204094	-0.0507800703761351
4.90206551059166	-0.0524314589242515	-0.0508405945265499
4.90287193607581	-0.0524878810879583	-0.0508997360777577
4.90367746102880	-0.0525429244169999	-0.0509574981863641
4.90448208745963	-0.0525965921418462	-0.0510138840343144
4.90528581737057	-0.0526488875176390	-0.0510688968285645
4.90608865275722	-0.0526998138238657	-0.0511225398007543
4.90689059560852	-0.0527493743640368	-0.0511748162068833
4.90769164790677	-0.0527975724653633	-0.0512257293269885
4.90849181162769	-0.0528444114784378	-0.0512752824648240
4.90929108874043	-0.0528898947769160	-0.0513234789475427
4.91008948120759	-0.0529340257572032	-0.0513703221253810
4.91088699098528	-0.0529768078381412	-0.0514158153713445
4.91168362002312	-0.0530182444606963	-0.0514599620808964
4.91247937026426	-0.0530583390876506	-0.0515027656716479
4.91327424364546	-0.0530970952032973	-0.0515442295830508
4.91406824209705	-0.0531345163131332	-0.0515843572760918
4.91486136754303	-0.0531706059435580	-0.0516231522329894
4.91565362190103	-0.0532053676415742	-0.0516606179568924
4.91644500708237	-0.0532388049744879	-0.0516967579715811
4.91723552499211	-0.0532709215296120	-0.0517315758211694
4.91802517752903	-0.0533017209139739	-0.0517650750698104
4.91881396658570	-0.0533312067540219	-0.0517972593014031
4.91960189404847	-0.0533593826953348	-0.0518281321193011
4.92038896179753	-0.0533862524023359	-0.0518576971460240
4.92117517170690	-0.0534118195580037	-0.0518859580229703
4.92196052564452	-0.0534360878635919	-0.0519129184101321
4.92274502547219	-0.0534590610383435	-0.0519385819858130
4.92352867304567	-0.0534807428192136	-0.0519629524463460
4.92431147021467	-0.0535011369605907	-0.0519860335058154
4.92509341882289	-0.0535202472340195	-0.0520078288957796
4.92587452070803	-0.0535380774279289	-0.0520283423649959
4.92665477770184	-0.0535546313473583	-0.0520475776791477
4.92743419163012	-0.0535699128136885	-0.0520655386205733
4.92821276431277	-0.0535839256643736	-0.0520822289879970
4.92899049756379	-0.0535966737526747	-0.0520976525962615
4.92976739319133	-0.0536081609473944	-0.0521118132760630
4.93054345299770	-0.0536183911326176	-0.0521247148736882
4.93131867877940	-0.0536273682074481	-0.0521363612507520
4.93209307232714	-0.0536350960857522	-0.0521467562839391
4.93286663542588	-0.0536415786959014	-0.0521559038647457
4.93363936985483	-0.0536468199805175	-0.0521638078992241
4.93441127738750	-0.0536508238962211	-0.0521704723077291
4.93518235979170	-0.0536535944133798	-0.0521759010246659
4.93595261882959	-0.0536551355158595	-0.0521800979982401
4.93672205625769	-0.0536554512007775	-0.0521830671902098
4.93749067382689	-0.0536545454782572	-0.0521848125756391
4.93825847328250	-0.0536524223711859	-0.0521853381426536
4.93902545636427	-0.0536490859149709	-0.0521846478921983
4.93979162480639	-0.0536445401573021	-0.0521827458377962
4.94055698033755	-0.0536387891579138	-0.0521796360053098
4.94132152468092	-0.0536318369883477	-0.0521753224327042
4.94208525955422	-0.0536236877317198	-0.0521698091698110
4.94284818666970	-0.0536143454824874	-0.0521631002780959
4.94361030773419	-0.0536038143462203	-0.0521551998304261
4.94437162444913	-0.0535920984393684	-0.0521461119108409
4.94513213851056	-0.0535792018890388	-0.0521358406143234

==> theorem5_fluc.dat <==
x                       fourier                 x2                      empirical            
1.00000000000000	-0.0333517162971285	1.00000000000000	-0.0950952075708565  
1.01000000000000	-0.0305427588996018	1.16096404744368	0.0179167766145831   
1.02000000000000	-0.0276161164572243	1.29248125036058	0.0782443756422841   
1.03000000000000	-0.0245833810373060	1.40367746102880	0.0828456387528760   
1.04000000000000	-0.0214565175101963	1.50000000000000	0.0533422924291435   
1.05000000000000	-0.0182478163563611	1.58496250072116	0.0120006255220914   
1.06000000000000	-0.0149698459214863	1.66096404744368	-0.0263540567187504  
1.07000000000000	-0.0116354042969750	1.72971580931865	-0.0544796440104061  
1.08000000000000	-0.00825747099291917	1.79248125036058	-0.0704169199306325  
1.09000000000000	-0.00484915856002954	1.85021985907055	-0.0751571006985387  
1.10000000000000	-0.00142366430631738	1.90367746102880	-0.0709782137861864  
1.11000000000000	0.00200577775621424	1.95344529780426	-0.0604577108102971  
1.12000000000000	0.00542594460979704	2.00000000000000	-0.0459731919356841  
1.13000000000000	0.00882367145858845	2.04373142062517	-0.0295013984791163  
1.14000000000000	0.0121858983792568	2.08496250072116	-0.0125776279060498  
1.15000000000000	0.0154997162958739	2.12396375672179	0.00366987314549577  
1.16000000000000	0.0187524121874924	2.16096404744368	0.0184578179093167   
1.17000000000000	0.0219315134426178	2.19615871138938	0.0312815390983308   
1.18000000000000	0.0250248312794168	2.22971580931865	0.0418544731438741   
1.19000000000000	0.0280205031539098	2.26178097802851	0.0500567276871445   
1.20000000000000	0.0309070340805463	2.29248125036058	0.0558928864970142   
1.21000000000000	0.0336733367904974	2.32192809488736	0.0594580202189361   
1.22000000000000	0.0363087706527808	2.35021985907055	0.0609105841504290   
1.23000000000000	0.0388031792820227	2.37744375108173	0.0604509629473056   
1.24000000000000	0.0411469267544071	2.40367746102880	0.0583046130720813   
1.25000000000000	0.0433309323502691	2.42899049756379	0.0547089500538636   
1.26000000000000	0.0453467037380455	2.45344529780426	0.0499032933113362   
1.27000000000000	0.0471863685100657	2.47709815519344	0.0441213110742220   
1.28000000000000	0.0488427039761507	2.50000000000000	0.0375855073833662   
1.29000000000000	0.0503091651163924	2.52219705967923	0.0305033699991966   
1.30000000000000	0.0515799105900223	2.54373142062517	0.0230648589922988   
1.31000000000000	0.0526498266931579	2.56464150847248	0.0154409656838609   
1.32000000000000	0.0535145491546586	2.58496250072116	0.00778311364520817  
1.33000000000000	0.0541704826565199	2.60472668281447	0.000223209633312182 
1.34000000000000	0.0546148179634000	2.62396375672179	-0.00712581618286517 
1.35000000000000	0.0548455465451655	2.64270110943112	-0.0141691138495209  
1.36000000000000	0.0548614725769457	2.66096404744368	-0.0208287702725563  
1.37000000000000	0.0546622222032173	2.67877600230904	-0.0270425072510338  
1.38000000000000	0.0542482499560423	2.69615871138938	-0.0327622913868351  
1.39000000000000	0.0536208422228228	2.71313237735105	-0.0379529111194088  
1.40000000000000	0.0527821176658951	2.72971580931865	-0.0425905632839454  
1.41000000000000	0.0517350245049869	2.74592654816484	-0.0466614808730201  
1.42000000000000	0.0504833345840143	2.76178097802851	-0.0501606248455843  
1.43000000000000	0.0490316341558761	2.77729442583882	-0.0530904556330600  
1.44000000000000	0.0473853113327488	2.79248125036058	-0.0554597942143907  
1.45000000000000	0.0455505401648285	2.80735492205760	-0.0572827780619238  
1.46000000000000	0.0435342613273745	2.82192809488736	-0.0585779137090898  
1.47000000000000	0.0413441594141716	2.83621267098575	-0.0593672249904365  
1.48000000000000	0.0389886368549633	2.85021985907055	-0.0596754940063165  
1.49000000000000	0.0364767844948483	2.86396022728160	-0.0595295904393608  
1.50000000000000	0.0338183488948765	2.87744375108173	-0.0589578838869699  
1.51000000000000	0.0310236964349102	2.89067985676233	-0.0579897332790336  
1.52000000000000	0.0281037743220077	2.90367746102880	-0.0566550471435992  
1.53000000000000	0.0250700686299021	2.91644500708237	-0.0549839083989445  
1.54000000000000	0.0219345595173449	2.92899049756379	-0.0530062574338275  
1.55000000000000	0.0187096737949143	2.94132152468092	-0.0507516274438106  
1.56000000000000	0.0154082350311138	2.95344529780426	-0.0482489262843165  
1.57000000000000	0.0120434114089517	2.96536866878144	-0.0455262594515000  
1.58000000000000	0.00862866156347686	2.97709815519344	-0.0426107891872082  
1.59000000000000	0.00517767864870709	2.98863996174996	-0.0395286251064993  
1.60000000000000	0.00170433289882762	3.00000000000000	-0.0363047421517033  
1.61000000000000	-0.00177738703676049	3.01118390651423	-0.0329629220757070  
1.62000000000000	-0.00525343369216606	3.02219705967923	-0.0295257150416021  
1.63000000000000	-0.00870976101441406	3.03304459522889	-0.0260144182908916  
1.64000000000000	-0.0121323849119362	3.04373142062517	-0.0224490691747170  
1.65000000000000	-0.0155074438043858	3.05426222838908	-0.0188484501600916  
1.66000000000000	-0.0188212588522817	3.06464150847248	-0.0152301037149693  
1.67000000000000	-0.0220603935437549	3.07487355975234	-0.0116103552420856  
1.68000000000000	-0.0252117123169698	3.08496250072116	-0.00800434247241161 
1.69000000000000	-0.0282624379006615	3.09491227944001	-0.00442604994572843 
1.70000000000000	-0.0312002070616292	3.10472668281448	-0.000888347399533973
1.71000000000000	-0.0340131244569303	3.11440934524794	0.00259696894029032  
1.72000000000000	-0.0366898142998558	3.12396375672179	0.00601913302130158  
1.73000000000000	-0.0392194695624361	3.13339327034745	0.00936836429904281  
1.74000000000000	-0.0415918984531115	3.14270110943112	0.0126358223471579   
1.75000000000000	-0.0437975679261502	3.15189037408855	0.0158135612436222   
1.76000000000000	-0.0458276439992372	3.16096404744368	0.0188944841448931   
1.77000000000000	-0.0476740286772052	3.16992500144231	0.0218722983831426   
1.78000000000000	-0.0493293933029105	3.17877600230904	0.0247414713559027   
1.79000000000000	-0.0507872081805482	3.18751971567346	0.0274971874211259   
1.80000000000000	-0.0520417683420105	3.19615871138938	0.0301353059627759   
1.81000000000000	-0.0530882153529539	3.20469546806885	0.0326523207515093   
1.82000000000000	-0.0539225550818021	3.21313237735105	0.0350453206909121   
1.83000000000000	-0.0545416713816900	3.22147174792436	0.0373119520112251   
1.84000000000000	-0.0549433356620880	3.22971580931865	0.0394503819488259   
1.85000000000000	-0.0551262123532562	3.23786671548320	0.0414592639302074   
1.86000000000000	-0.0550898602925051	3.24592654816484	0.0433377042632699   
1.87000000000000	-0.0548347300862249	3.25389732009935	0.0450852303258494   
1.88000000000000	-0.0543621575255408	3.26178097802851	0.0467017602311320   
1.89000000000000	-0.0536743531560414	3.26957940555402	0.0481875739415050   
1.90000000000000	-0.0527743881230822	3.27729442583882	0.0495432857961649   
1.91000000000000	-0.0516661764335201	3.28492780416547	0.0507698184131078   
1.92000000000000	-0.0503544537922100	3.29248125036058	0.0518683779227248   
1.93000000000000	-0.0488447531870632	3.29995642109356	0.0528404304878927   
1.94000000000000	-0.0471433774098255	3.30735492205760	0.0536876800639781   
1.95000000000000	-0.0452573687108980	3.31467831003980	0.0544120473514301   
1.96000000000000	-0.0431944757954615	3.32192809488736	0.0550156498934465   
1.97000000000000	-0.0409631183748642	3.32910574137590	0.0555007832714867   
1.98000000000000	-0.0385723494917096	3.33621267098575	0.0558699033520259   
1.99000000000000	-0.0360318158393998	3.34325026359161	0.0561256095388681   
2.00000000000000	-0.0333517162971285	3.35021985907055	0.0562706289864530   
2.01000000000000	-0.0305427588996019	3.35712275883306	0.0563078017308512   
2.02000000000000	-0.0276161164572244	3.36396022728160	0.0562400666965446   
2.03000000000000	-0.0245833810373060	3.37073349320057	0.0560704485385107   
2.04000000000000	-0.0214565175101963	3.37744375108173	0.0558020452806361   
2.05000000000000	-0.0182478163563611	3.38409216238846	0.0554380167129718   
2.06000000000000	-0.0149698459214864	3.39067985676233	0.0549815735118442   
2.07000000000000	-0.0116354042969750	3.39720793317505	0.0544359670483206   
2.08000000000000	-0.00825747099291918	3.40367746102880	0.0538044798519564   
2.09000000000000	-0.00484915856002965	3.41008948120759	0.0530904166981832   
2.10000000000000	-0.00142366430631738	3.41644500708237	0.0522970962890513   
2.11000000000000	0.00200577775621419	3.42274502547219	0.0514278434983493   
2.12000000000000	0.00542594460979703	3.42899049756379	0.0504859821534143   
2.13000000000000	0.00882367145858843	3.43518235979170	0.0494748283271327   
2.14000000000000	0.0121858983792569	3.44132152468092	0.0483976841148226   
2.15000000000000	0.0154997162958739	3.44740888165397	0.0472578318717854   
2.16000000000000	0.0187524121874925	3.45344529780426	0.0460585288883769   
2.17000000000000	0.0219315134426178	3.45943161863730	0.0448030024804778   
2.18000000000000	0.0250248312794168	3.46536866878144	0.0434944454741955   
2.19000000000000	0.0280205031539099	3.47125725266962	0.0421360120645582   
2.20000000000000	0.0309070340805463	3.47709815519344	0.0407308140288461   
2.21000000000000	0.0336733367904974	3.48289214233104	0.0392819172760437   
2.22000000000000	0.0363087706527808	3.48863996174996	0.0377923387146955   
2.23000000000000	0.0388031792820227	3.49434234338608	0.0362650434222145   
2.24000000000000	0.0411469267544072	3.50000000000000	0.0347029420994345   
2.25000000000000	0.0433309323502691	3.50561362771163	0.0331088887948783   
2.26000000000000	0.0453467037380454	3.51118390651423	0.0314856788839025   
2.27000000000000	0.0471863685100657	3.51671150076872	0.0298360472885060   
2.28000000000000	0.0488427039761507	3.52219705967923	0.0281626669242099   
2.29000000000000	0.0503091651163924	3.52764121775059	0.0264681473610061   
2.30000000000000	0.0515799105900223	3.53304459522889	0.0247550336859289   
2.31000000000000	0.0526498266931579	3.53840779852542	0.0230258055553554   
2.32000000000000	0.0535145491546585	3.54373142062517	0.0212828764256504   
2.33000000000000	0.0541704826565199	3.54901604148026	0.0195285929512803   
2.34000000000000	0.0546148179634000	3.55426222838908	0.0177652345399955   
2.35000000000000	0.0548455465451655	3.55947053636175	0.0159950130551439   
2.36000000000000	0.0548614725769457	3.56464150847248	0.0142200726556237   
2.37000000000000	0.0546622222032173	3.56977567619940	0.0124424897644114   
2.38000000000000	0.0542482499560423	3.57487355975234	0.0106642731570144   
2.39000000000000	0.0536208422228228	3.57993566838919	0.00888736416158370  
2.40000000000000	0.0527821176658951	3.58496250072116	0.00711363696282624  
2.41000000000000	0.0517350245049868	3.58995454500747	0.00534489900219942  
2.42000000000000	0.0504833345840143	3.59491227944001	0.00358289146723961  
2.43000000000000	0.0490316341558761	3.59983617241818	0.00182928986321534  
2.44000000000000	0.0473853113327488	3.60472668281447	0.0000857046606217993
2.45000000000000	0.0455505401648285	3.60958426023108	-0.00164631798765108 
2.46000000000000	0.0435342613273745	3.61440934524794	-0.00336529546533265 
2.47000000000000	0.0413441594141715	3.61920236966254	-0.00506980785354488 
2.48000000000000	0.0389886368549633	3.62396375672179	-0.00675849703860826 
2.49000000000000	0.0364767844948483	3.62869392134633	-0.00843006577190625 
2.50000000000000	0.0338183488948765	3.63339327034745	-0.0100832766865535  
2.51000000000000	0.0310236964349103	3.63806220263712	-0.0117169512753723  
2.52000000000000	0.0281037743220077	3.64270110943112	-0.0133299688344361  
2.53000000000000	0.0250700686299022	3.64731037444581	-0.0149212653762134  
2.54000000000000	0.0219345595173449	3.65189037408855	-0.0164898325161075  
2.55000000000000	0.0187096737949143	3.65644147764218	-0.0180347163359961  
2.56000000000000	0.0154082350311137	3.66096404744368	-0.0195550162281456  
2.57000000000000	0.0120434114089519	3.66545843905731	-0.0210498837226977  
2.58000000000000	0.00862866156347688	3.66992500144231	-0.0225185213017255  
2.59000000000000	0.00517767864870710	3.67436407711554	-0.0239601812026795  
2.60000000000000	0.00170433289882762	3.67877600230904	-0.0253741642138678  
2.61000000000000	-0.00177738703676037	3.68316110712291	-0.0267598184644566  
2.62000000000000	-0.00525343369216595	3.68751971567346	-0.0281165382113088  
2.63000000000000	-0.00870976101441404	3.69185214623703	-0.0294437626248307  
2.64000000000000	-0.0121323849119364	3.69615871138938	-0.0307409745758560  
2.65000000000000	-0.0155074438043858	3.70043971814109	-0.0320076994254507  
2.66000000000000	-0.0188212588522818	3.70469546806885	-0.0332435038193981  
2.67000000000000	-0.0220603935437550	3.70892625744295	-0.0344479944889839  
2.68000000000000	-0.0252117123169699	3.71313237735105	-0.0356208170596041  
2.69000000000000	-0.0282624379006615	3.71731411381836	-0.0367616548685789  
2.70000000000000	-0.0312002070616292	3.72147174792436	-0.0378702277934603  
2.71000000000000	-0.0340131244569303	3.72560555591616	-0.0389462910920210  
2.72000000000000	-0.0366898142998559	3.72971580931865	-0.0399896342550023  
2.73000000000000	-0.0392194695624360	3.73380277504150	-0.0410000798726139  
2.74000000000000	-0.0415918984531116	3.73786671548320	-0.0419774825156848  
2.75000000000000	-0.0437975679261502	3.74190788863213	-0.0429217276322859  
2.76000000000000	-0.0458276439992372	3.74592654816484	-0.0438327304605581  
2.77000000000000	-0.0476740286772053	3.74992294354160	-0.0447104349584097  
2.78000000000000	-0.0493293933029104	3.75389732009935	-0.0455548127506744  
2.79000000000000	-0.0507872081805482	3.75784991914202	-0.0463658620942497  
2.80000000000000	-0.0520417683420105	3.76178097802851	-0.0471436068616772  
2.81000000000000	-0.0530882153529539	3.76569073025816	-0.0478880955435647  
2.82000000000000	-0.0539225550818021	3.76957940555402	-0.0485994002701890  
2.83000000000000	-0.0545416713816900	3.77344722994382	-0.0492776158525718  
2.84000000000000	-0.0549433356620880	3.77729442583882	-0.0499228588432669  
2.85000000000000	-0.0551262123532562	3.78112121211054	-0.0505352666170473  
2.86000000000000	-0.0550898602925051	3.78492780416547	-0.0511149964716435  
2.87000000000000	-0.0548347300862249	3.78871441401787	-0.0516622247486382  
2.88000000000000	-0.0543621575255408	3.79248125036058	-0.0521771459745823  
2.89000000000000	-0.0536743531560414	3.79622851863404	-0.0526599720223663  
2.90000000000000	-0.0527743881230822	3.79995642109356	-0.0531109312928423  
2.91000000000000	-0.0516661764335201	3.80366515687481	-0.0535302679166642  
2.92000000000000	-0.0503544537922100	3.80735492205760	-0.0539182409762799  
2.93000000000000	-0.0488447531870631	3.81102590972819	-0.0542751237479883  
2.94000000000000	-0.0471433774098256	3.81467831003980	-0.0546012029639428  
2.95000000000000	-0.0452573687108980	3.81831231027182	-0.0548967780939630  
2.96000000000000	-0.0431944757954614	3.82192809488736	-0.0551621606469960  
2.97000000000000	-0.0409631183748641	3.82552584558946	-0.0553976734920420  
2.98000000000000	-0.0385723494917096	3.82910574137590	-0.0556036501983534  
2.99000000000000	-0.0360318158393999	3.83266795859259	-0.0557804343946859  
3.00000000000000	-0.0333517162971285	3.83621267098575	-0.0559283791473772  
3.01000000000000	-0.0305427588996018	3.83974004975272	-0.0560478463570037  
3.02000000000000	-0.0276161164572244	3.84325026359161	-0.0561392061733674  
3.03000000000000	-0.0245833810373060	3.84674347874966	-0.0562028364285374  
3.04000000000000	-0.0214565175101964	3.85021985907055	-0.0562391220876776  
3.05000000000000	-0.0182478163563611	3.85367956604044	-0.0562484547173687  
3.06000000000000	-0.0149698459214863	3.85712275883306	-0.0562312319711319  
3.07000000000000	-0.0116354042969751	3.86054959435359	-0.0561878570918616  
3.08000000000000	-0.00825747099291920	3.86396022728160	-0.0561187384308474  
3.09000000000000	-0.00484915856002956	3.86735481011292	-0.0560242889830893  
3.10000000000000	-0.00142366430631738	3.87073349320057	-0.0559049259385802  
3.11000000000000	0.00200577775621417	3.87409642479473	-0.0557610702492439  
3.12000000000000	0.00542594460979692	3.87744375108173	-0.0555931462112033  
3.13000000000000	0.00882367145858841	3.88077561622224	-0.0554015810620584  
3.14000000000000	0.0121858983792570	3.88409216238846	-0.0551868045928500  
3.15000000000000	0.0154997162958739	3.88739352980059	-0.0549492487743818  
3.16000000000000	0.0187524121874925	3.89067985676233	-0.0546893473975791  
3.17000000000000	0.0219315134426179	3.89395127969572	-0.0544075357275544  
3.18000000000000	0.0250248312794168	3.89720793317505	-0.0541042501710646  
3.19000000000000	0.0280205031539098	3.90044994996015	-0.0537799279570241  
3.20000000000000	0.0309070340805463	3.90367746102880	-0.0534350068297668  
3.21000000000000	0.0336733367904974	3.90689059560852	-0.0530699247547270  
3.22000000000000	0.0363087706527809	3.91008948120759	-0.0526851196362294  
3.23000000000000	0.0388031792820226	3.91327424364546	-0.0522810290470705  
3.24000000000000	0.0411469267544072	3.91644500708237	-0.0518580899695835  
3.25000000000000	0.0433309323502691	3.91960189404847	-0.0514167385478749  
3.26000000000000	0.0453467037380454	3.92274502547219	-0.0509574098509364  
3.27000000000000	0.0471863685100657	3.92587452070803	-0.0504805376463210  
3.28000000000000	0.0488427039761506	3.92899049756379	-0.0499865541840984  
3.29000000000000	0.0503091651163924	3.93209307232714	-0.0494758899907881  
3.30000000000000	0.0515799105900223	3.93518235979170	-0.0489489736729888  
3.31000000000000	0.0526498266931578	3.93825847328250	-0.0484062317304190  
3.32000000000000	0.0535145491546585	3.94132152468092	-0.0478480883780858  
3.33000000000000	0.0541704826565199	3.94437162444913	-0.0472749653773161  
3.34000000000000	0.0546148179634000	3.94740888165397	-0.0466872818753718  
3.35000000000000	0.0548455465451655	3.95043340399037	-0.0460854542533921  
3.36000000000000	0.0548614725769457	3.95344529780426	-0.0454698959823978  
3.37000000000000	0.0546622222032173	3.95644466811498	-0.0448410174871067  
3.38000000000000	0.0542482499560423	3.95943161863730	-0.0441992260173105  
3.39000000000000	0.0536208422228228	3.96240625180289	-0.0435449255265620  
3.40000000000000	0.0527821176658951	3.96536866878144	-0.0428785165579479  
3.41000000000000	0.0517350245049869	3.96831896950129	-0.0422003961366959  
3.42000000000000	0.0504833345840144	3.97125725266962	-0.0415109576693972  
3.43000000000000	0.0490316341558760	3.97418361579234	-0.0408105908496232  
3.44000000000000	0.0473853113327489	3.97709815519344	-0.0400996815697036  
3.45000000000000	0.0455505401648285	3.98000096603404	-0.0393786118384693  
3.46000000000000	0.0435342613273744	3.98289214233104	-0.0386477597047385  
3.47000000000000	0.0413441594141715	3.98577177697539	-0.0379074991863477  
3.48000000000000	0.0389886368549633	3.98863996174996	-0.0371582002045300  
3.49000000000000	0.0364767844948483	3.99149678734716	-0.0364002285234423  
3.50000000000000	0.0338183488948765	3.99434234338608	-0.0356339456946566  
3.51000000000000	0.0310236964349102	3.99717671842943	-0.0348597090064310  
3.52000000000000	0.0281037743220077	4.00000000000000	-0.0340778714375788  
3.53000000000000	0.0250700686299022
3.54000000000000	0.0219345595173450
3.55000000000000	0.0187096737949143
3.56000000000000	0.0154082350311137
3.57000000000000	0.0120434114089519
3.58000000000000	0.00862866156347688
3.59000000000000	0.00517767864870712
3.60000000000000	0.00170433289882762
3.61000000000000	-0.00177738703676035
3.62000000000000	-0.00525343369216593
3.63000000000000	-0.00870976101441403
3.64000000000000	-0.0121323849119364
3.65000000000000	-0.0155074438043858
3.66000000000000	-0.0188212588522817
3.67000000000000	-0.0220603935437550
3.68000000000000	-0.0252117123169699
3.69000000000000	-0.0282624379006615
3.70000000000000	-0.0312002070616292
3.71000000000000	-0.0340131244569303
3.72000000000000	-0.0366898142998559
3.73000000000000	-0.0392194695624360
3.74000000000000	-0.0415918984531116
3.75000000000000	-0.0437975679261502
3.76000000000000	-0.0458276439992372
3.77000000000000	-0.0476740286772053
3.78000000000000	-0.0493293933029104
3.79000000000000	-0.0507872081805482
3.80000000000000	-0.0520417683420105
3.81000000000000	-0.0530882153529539
3.82000000000000	-0.0539225550818021
3.83000000000000	-0.0545416713816900
3.84000000000000	-0.0549433356620880
3.85000000000000	-0.0551262123532562
3.86000000000000	-0.0550898602925051
3.87000000000000	-0.0548347300862249
3.88000000000000	-0.0543621575255408
3.89000000000000	-0.0536743531560414
3.90000000000000	-0.0527743881230822
3.91000000000000	-0.0516661764335202
3.92000000000000	-0.0503544537922100
3.93000000000000	-0.0488447531870631
3.94000000000000	-0.0471433774098256
3.95000000000000	-0.0452573687108980
3.96000000000000	-0.0431944757954614
3.97000000000000	-0.0409631183748641
3.98000000000000	-0.0385723494917096
3.99000000000000	-0.0360318158393999
4.00000000000000	-0.0333517162971285
